Plex: Towards Reliability using Pretrained Large Model Extensions

A recent trend in artificial intelligence is the use of pretrained models for language and vision tasks, which have achieved extraordinary performance but also puzzling failures. Probing these models' abilities in diverse ways is therefore critical to the field. In this paper, we explore the reliability of models, where we define a reliable model as one that not only achieves strong predictive performance but also performs well consistently over many decision-making tasks involving uncertainty (e.g., selective prediction, open set recognition), robust generalization (e.g., accuracy and proper scoring rules such as log-likelihood on in- and out-of-distribution datasets), and adaptation (e.g., active learning, few-shot uncertainty). We devise 10 types of tasks over 40 datasets in order to evaluate different aspects of reliability on both vision and language domains. To improve reliability, we developed ViT-Plex and T5-Plex, pretrained large model extensions for vision and language modalities, respectively. Plex greatly improves the state-of-the-art across reliability tasks, and simplifies the traditional protocol as it improves the out-of-the-box performance and does not require designing scores or tuning the model for each task. We demonstrate scaling effects over model sizes up to 1B parameters and pretraining dataset sizes up to 4B examples. We also demonstrate Plex's capabilities on challenging tasks including zero-shot open set recognition, active learning, and uncertainty in conversational language understanding.

==> figures/plex.tikz <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% Input patches
\node[tinypatch, tile1=color2] (P02) {};
\node[tinypatch, tile1=color1, above=0.25ex of P02.north] (P01) {};
\node[tinypatch, tile1=color3, below=0.25ex of P02.south] (P03) {};

% First ViT
\node[op, right=2.15ex of P02, align=center, text width=9.ex] (V1) {\textsc{Transformer \\ Block}};
\draw[arrow] ($(P02.east)+(.5ex,0)$) -- ($(V1.west)+(-0.5ex,0)$);
\node[above right=-0.5ex and -0.5ex of V1.north west] {$(n{-}3) \times$};

\node[tinypatch, tile1=color2, right=1.9ex of V1] (P12) {};
\node[tinypatch, tile1=color1, above=0.25ex of P12.north] (P11) {};
\node[tinypatch, tile1=color3, below=0.25ex of P12.south] (P13) {};
\draw[line] ($(V1.east)+(.5ex,0)$) -- ($(P12.west)+(-0.25ex,0)$);


%%% MoE block
\node[op, right=3.8ex of P12] (N1) {\textsc{Norm}};
\node[op, right=2.5ex of N1] (A1) {\textsc{MSA}};
\node[draw, circle, right=2.5ex of A1, inner sep=0.15ex] (S1) {\textsc{+}};
\node[op, right=2.5ex of S1] (N2) {\textsc{Norm}};
\node[op, right=2.5ex of N2, draw=mplred, thick] (G1) {\textsc{MoE}};
\node[draw, circle, right=2.5ex of G1, inner sep=0.15ex] (S2) {\textsc{+}};

\draw[arrow] ($(P12.east)+(.25ex,0)$) -- ($(N1.west)+(-0.5ex,0)$);
\draw[arrow] ($(N1.east)+(.5ex,0)$) -- ($(A1.west)+(-0.5ex,0)$);
\draw[arrow] ($(A1.east)+(.5ex,0)$) -- ($(S1.west)+(-0.5ex,0)$);
\draw[arrow] ($(S1.east)+(.5ex,0)$) -- ($(N2.west)+(-0.5ex,0)$);
\draw[arrow] ($(N2.east)+(.5ex,0)$) -- ($(G1.west)+(-0.5ex,0)$);
\draw[arrow] ($(G1.east)+(.5ex,0)$) -- ($(S2.west)+(-0.5ex,0)$);
\node[coordinate, left=1.5ex of N1] (C10) {}; 
\draw[arrow] (C10) --  +(0ex,2.5ex) -| ($(S1.north)+(0ex,0.5ex)$);
\node[coordinate, left=1.5ex of N2] (C11) {}; 
\draw[arrow] (C11) --  +(0ex,2.5ex) -| ($(S2.north)+(0ex,0.5ex)$);

\node[coordinate] at (G1.north -| S2) (C12) {}; 
\draw[line, semithick] ($(N1.south west)+(-2.4ex,-.5ex)$) rectangle ($(C12.north east)+(2.ex,3.ex)$);
\node[above right=.75ex and -7.ex of N1] (PM1) {\textsc{MoE Block}}; 

% %%% Post MoE
% \node[tinypatch, tile1=color2, right=2.4ex of S2] (P32) {};
% \node[tinypatch, tile1=color1, above=0.25ex of P32.north] (P31) {};
% \node[tinypatch, tile1=color3, below=0.25ex of P32.south] (P33) {};
% \node[op, right=2.15ex of P32, align=center, text width=9.ex] (V2) {\textsc{Transformer \\ Block}};
% \draw[line] ($(S2.east)+(.5ex,0)$) -- ($(P32.west)+(-0.25ex,0)$);
% \draw[arrow] ($(P32.east)+(.25ex,0)$) -- ($(V2.west)+(-0.5ex,0)$);


% %%% Post ViT #2
% \node[tinypatch, tile1=color2, right=1.9ex of V2] (P42) {};
% \node[tinypatch, tile1=color1, above=0.25ex of P42.north] (P41) {};
% \node[tinypatch, tile1=color3, below=0.25ex of P42.south] (P43) {};
% \node[op, right=2.15ex of P42, align=center, text width=4.5ex] (PM2) {\textsc{MoE \\ Block}};

% \draw[line] ($(V2.east)+(.5ex,0)$) -- ($(P42.west)+(-0.25ex,0)$);
% \draw[arrow] ($(P42.east)+(.25ex,0)$) -- ($(PM2.west)+(-0.5ex,0)$);

%%% Post MoE #2
% \node[tinypatch, tile1=color2, right=1.9ex of PM2] (P52) {};
\node[tinypatch, tile1=color2, right=1.9ex of S2] (P52) {};
\node[tinypatch, tile1=color1, above=0.25ex of P52.north] (P51) {};
\node[tinypatch, tile1=color3, below=0.25ex of P52.south] (P53) {};
\node[tinypatch, tile1=color2, right=0.25ex of P52.east] (P52T) {};
\node[tinypatch, tile1=color1, above=0.25ex of P52T.north] (P51T) {};
\node[tinypatch, tile1=color3, below=0.25ex of P52T.south] (P53T) {};
\node[op, right=2.15ex of P52T, draw=mplpurple, thick] (CLS) {\textsc{Classifier}};
% \node[coordinate, right=2.5ex of CLS] (C13) {};
% \draw[line] ($(PM2.east)+(.5ex,0)$) -- ($(P52.west)+(-0.25ex,0)$);
\draw[line] ($(S2.east)+(.5ex,0)$) -- ($(P52.west)+(-0.25ex,0)$);
\draw[arrow] ($(P52T.east)+(.25ex,0)$) -- ($(CLS.west)+(-0.5ex,0)$);
% \draw[arrow] ($(CLS.east)+(.5ex,0)$) -- (C13);
